NN-PARS: A Parallelized Neural Network Based Circuit Simulation Framework

The shrinking of transistor geometries as well as the increasing complexity of integrated circuits, significantly aggravate nonlinear design behavior. This demands accurate and fast circuit simulation to meet the design quality and time-to-market constraints. The existing circuit simulators which utilize lookup tables and/or closed-form expressions are either slow or inaccurate in analyzing the nonlinear behavior of designs with billions of transistors. To address these shortcomings, we present NN-PARS, a neural network (NN) based and parallelized circuit simulation framework with optimized event-driven scheduling of simulation tasks to maximize concurrency, according to the underlying GPU parallel processing capabilities. NN-PARS replaces the required memory queries in traditional techniques with parallelized NN-based computation tasks. Experimental results show that compared to a state-of-the-art current-based simulation method, NN-PARS reduces the simulation time by over two orders of magnitude in large circuits. NN-PARS also provides high accuracy levels in signal waveform calculations, with less than $2\%$ error compared to HSPICE.

==> notes.txt <==
TODO List for the camera ready version:
- Title should be confirmed by Shahin
- how should we write look-up-table? 
- Check on the latest papers published on CSM

Correct use of terms:
nonlinear (not non-linear)
state-of-the-art when used as an adjective, but "state of the art" when used as a noun. 
Consistent: alpha, beta, and gamma. 
HSPICE (not Hspice)
Don't use precharacterization. Just use characterization 
Logic cell, and not logic gate. 
multi-input
parallelization sometimes is misspelled


good terms to use
demand
SoC
MCMM

There should be a dot at the end of figures and tables captions. 
Time interval is the term I used, and not time periodv
We should check on this: 
Single-hidden-layer


\begin{table}
\centering
\caption {Choice of NN hidden layer size for single and two input logic cells.} 
\label{tab:cell-NN} 
\begin{tabular}{l|l|l|l|l|l}
& TT & FF & SS & FFHT & SSHT \\ \hline \hline
\multicolumn{6}{c}{MOSFET-HP 16nm} \\ \hline 
INV & 14 & 16 & 18 & 16 & 18 \\ 
NAND2 & 24 & 28 & 30 & 28 & 30 \\ \hline \hline
\multicolumn{6}{c}{MOSFET-LP 16nm} \\ \hline
INV & 20 & 20 & 24 & 22 & 26 \\ 
NAND2 & 28 & 32 & 30 & 32 & 32 \\ \hline \hline
\multicolumn{6}{c}{FinFET-HP 20nm} \\ \hline
INV & 20 & 20 & 20 & 26 & 24 \\ 
NAND2 & 34 & 30 & 34 & 36 & 36 \\ \hline \hline
\multicolumn{6}{c}{FinFET-LP 20nm} \\ \hline
INV & 20 & 20 & 20 & 26 & 20 \\ 
NAND2 & 30 & 36 & 36 & 40 & 38 \\ \hline \hline
\end{tabular}
\end{table}
